On the Throughput/Bit-Cost Tradeoff in CSMA Based Cooperative Networks

Wireless local area networks (WLAN) still suffer from a severe performance discrepancy between different users in the uplink. This is because of the spatially varying channel conditions provided by the wireless medium. Cooperative medium access control (MAC) protocols as for example CoopMAC were proposed to mitigate this problem. In this work, it is shown that cooperation implies for cooperating nodes a tradeoff between throughput and bit-cost, which is the energy needed to transmit one bit. The tradeoff depends on the degree of cooperation. For carrier sense multiple access (CSMA) based networks, the throughput/bit-cost tradeoff curve is theoretically derived. A new distributed CSMA protocol called fairMAC is proposed and it is theoretically shown that fairMAC can asymptotically achieve any operating point on the tradeoff curve when the packet lengths go to infinity. The theoretical results are validated through Monte Carlo simulations.

==> notes.txt <==
In our protocol, each helping nodes postpones forwarding until the next transmission of an own packet. Jointly with its own packet, the helping node then forwards up to Q packets from other nodes.
